Accretion disc reverberation mapping of the quasar 3C 273

We present accretion disc size measurements for the well-known quasar 3C 273 using reverberation mapping (RM) performed on high-cadence light-curves in seven optical filters collected with the Las Cumbres Observatory (LCO). Lag estimates obtained using Javelin and PyROA are consistent with each other and yield accretion disc sizes a factor of ~2-7 larger than `thin disc' theoretical expectations. This makes 3C 273 one of a growing number of active galactic nuclei (AGN) to display the so-called `accretion disc size' problem usually observed in low-luminosity AGN. Power-law fits of the form tau~lambda^beta to the lag spectrum, and nufnu ~ nu^beta to the spectral energy distribution (SED) of the variations, both give results consistent with the `thin disc' theoretical expectation of beta=4/3. The Starkey et al. `flat disc with a steep rim' model can fit both the lag estimates and the SED variations. Extrapolating the observed optical lags to putative dust-forming regions of the disc gives r~100-200 light-days. These radii are consistent with the size of the broad line region (BLR) as determined by near-infrared interferometric studies as well as with the best-fit location of the outer edge for the `flat disc with a steep rim' model. Therefore, the accretion disc in 3C 273 might be sufficiently extended to be dusty, allowing the BLR to emerge from it in a dusty outflow. A flux variation gradient analysis and the structure function of our LCO light-curves confirm that the optical variability in 3C 273 is dominated by the accretion disc rather than its radio jet.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
